Small genus, small index critical points of the systole function

In this paper the index of a family of critical points of the systole function on Teichm\"uller space is calculated. The members of this family are interesting in that their existence implies the existence of strata in the Thurston spine for which the systoles do not determine a basis for the homology of the surface. Previously, index calculations of critical points with this pathological feature were impossible, because the only known examples were in surfaces with huge genus. A related concept is that of a ``minimal filling subset'' of the systoles at the critical point. Such minimal filling sets are studied, as they relate to the dimension of the Thurston spine near the critical point. We find an example of a minimal filling set of simple closed geodesics in genus 5 with cardinality 8, that are presumably realised as systoles. More generally, we determine the smallest and largest cardinality of a minimal filling set related to a tesselation of a hyperbolic surface by regular, right-angled $m$-gons for $m \in \{ 5, 6, 7 \}$. For this, we use integer linear programming together with a hand-tailored symmetry breaking technique.

==> data_m=5.txt <==
The following are realisable squares corresponding to each systole: (we use number 0,...,19 to represent all systoles)
[['*', '*', 0, 0, 0], ['*', '*', 0, 0, 1], ['*', 0, 0, 0, '*'], ['*', 1, 0, 0, '*']]
[['*', '*', 0, 1, 0], ['*', '*', 0, 1, 1], ['*', 0, 0, 1, '*'], ['*', 1, 0, 1, '*']]
[['*', '*', 1, 0, 0], ['*', '*', 1, 0, 1], ['*', 0, 1, 0, '*'], ['*', 1, 1, 0, '*']]
[['*', '*', 1, 1, 0], ['*', '*', 1, 1, 1], ['*', 0, 1, 1, '*'], ['*', 1, 1, 1, '*']]
[[0, '*', '*', 0, 0], [1, '*', '*', 0, 0], ['*', '*', 0, 0, 0], ['*', '*', 1, 0, 0]]
[[0, '*', '*', 0, 1], [1, '*', '*', 0, 1], ['*', '*', 0, 0, 1], ['*', '*', 1, 0, 1]]
[[0, '*', '*', 1, 0], [1, '*', '*', 1, 0], ['*', '*', 0, 1, 0], ['*', '*', 1, 1, 0]]
[[0, '*', '*', 1, 1], [1, '*', '*', 1, 1], ['*', '*', 0, 1, 1], ['*', '*', 1, 1, 1]]
[[0, 0, '*', '*', 0], [0, 1, '*', '*', 0], [0, '*', '*', 0, 0], [0, '*', '*', 1, 0]]
[[0, 0, '*', '*', 1], [0, 1, '*', '*', 1], [0, '*', '*', 0, 1], [0, '*', '*', 1, 1]]
[[1, 0, '*', '*', 0], [1, 1, '*', '*', 0], [1, '*', '*', 0, 0], [1, '*', '*', 1, 0]]
[[1, 0, '*', '*', 1], [1, 1, '*', '*', 1], [1, '*', '*', 0, 1], [1, '*', '*', 1, 1]]
[[0, 0, 0, '*', '*'], [0, 0, 1, '*', '*'], [0, 0, '*', '*', 0], [0, 0, '*', '*', 1]]
[[0, 1, 0, '*', '*'], [0, 1, 1, '*', '*'], [0, 1, '*', '*', 0], [0, 1, '*', '*', 1]]
[[1, 0, 0, '*', '*'], [1, 0, 1, '*', '*'], [1, 0, '*', '*', 0], [1, 0, '*', '*', 1]]
[[1, 1, 0, '*', '*'], [1, 1, 1, '*', '*'], [1, 1, '*', '*', 0], [1, 1, '*', '*', 1]]
[['*', 0, 0, 0, '*'], ['*', 0, 0, 1, '*'], [0, 0, 0, '*', '*'], [1, 0, 0, '*', '*']]
[['*', 0, 1, 0, '*'], ['*', 0, 1, 1, '*'], [0, 0, 1, '*', '*'], [1, 0, 1, '*', '*']]
[['*', 1, 0, 0, '*'], ['*', 1, 0, 1, '*'], [0, 1, 0, '*', '*'], [1, 1, 0, '*', '*']]
[['*', 1, 1, 0, '*'], ['*', 1, 1, 1, '*'], [0, 1, 1, '*', '*'], [1, 1, 1, '*', '*']]




matrix A=(a_{i,j}):
[[0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 1 0 1 0],
[0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 1 0 1 0],
[0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 1 0 1],
[0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 1 0 1],
[1 0 1 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0],
[1 0 1 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0],
[0 1 0 1 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0],
[0 1 0 1 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0],
[0 0 0 0 1 0 1 0 0 0 0 0 1 1 0 0 0 0 0 0],
[0 0 0 0 0 1 0 1 0 0 0 0 1 1 0 0 0 0 0 0],
[0 0 0 0 1 0 1 0 0 0 0 0 0 0 1 1 0 0 0 0],
[0 0 0 0 0 1 0 1 0 0 0 0 0 0 1 1 0 0 0 0],
[0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 1 1 0 0],
[0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 1 1],
[0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 1 1 0 0],
[0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 1 1],
[1 1 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0],
[0 0 1 1 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0],
[1 1 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0],
[0 0 1 1 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0]]


Automorphism group (When viewing  C^m as a graph, its automorphism group satisfies ¨OAut(C^m)¨O=2^m*m!. 
The factor 2^m arises from 2^m possible bit-flip combinations (each coordinate can be flipped or not), 
and m! comes from m! coordinate permutations. 
For our tessellated surface, the automorphisms are restricted to elements in Aut(C^m) that preserve the mapping of realisable squares. 
While all 2^m bit-flip combinations preserve realisable squares, not all coordinate permutations do.
Below are all valid coordinate permutations (expressed as lists) that satisfy this condition: 
Each list element at position i indicates the index j to swap with the i-th position) :

[(1, 2, 3, 4, 5), (1, 5, 4, 3, 2), (2, 1, 5, 4, 3), (2, 3, 4, 5, 1), (3, 2, 1, 5, 4), (3, 4, 5, 1, 2), (4, 3, 2, 1, 5), (4, 5, 1, 2, 3), (5, 1, 2, 3, 4), (5, 4, 3, 2, 1)]



The minimal filling set with smallest cardinality (up to isomorohism):
[0 ,1, 2 , 4, 5 , 6,  8, 10]


A minimal filling set with biggest cardinality:
[1, 2, 4, 6, 11, 13, 14, 15, 17, 18]



A set of maximal homologically independent systoles:
[0, 1, 2, 4, 5, 6, 8, 10, 12, 16]



The differential matrix of length functions for systoles (computed by cutting S_g along the minimal filling set [0  1  2  4  5  6  8 10]):
[[ 2.00000000e+000  0.00000000e+000  0.00000000e+000  8.47213595e+000
  -2.54164079e+001  0.00000000e+000  0.00000000e+000  0.00000000e+000
   0.00000000e+000  0.00000000e+000  2.42934136e-081  8.47213595e+000
  -6.47213595e+000  2.41803399e+001  3.23606798e+000 -1.04721360e+001
  -1.04721360e+001  3.23606798e+000  9.20442065e-081  3.23606798e+000],
 [-1.70820393e-001  1.00000000e+000  0.00000000e+000  3.51246118e+000
  -2.06524758e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
   0.00000000e+000  0.00000000e+000  4.23606798e+000 -7.23606798e-001
  -4.68328157e+000 -4.47213595e-001  1.34164079e+000 -5.52786405e-001
   2.34164079e+000 -4.47213595e-001  9.20442065e-081 -3.34164079e+000],
 [ 1.70820393e-001  1.00000000e+000  0.00000000e+000  4.95967478e+000
  -6.40688837e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
   0.00000000e+000  0.00000000e+000  4.23606798e+000  7.23606798e-001
  -5.78885438e+000  3.68328157e+000  1.89442719e+000  5.52786405e-001
  -2.34164079e+000 -2.78885438e+000  9.20442065e-081  1.05572809e-001],
 [ 3.97746749e-253  0.00000000e+000  1.00000000e+000  1.00000000e+000
  -1.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
   0.00000000e+000  0.00000000e+000  2.42934136e-081  1.83348164e-080
  -1.00000000e+000  6.73545213e-081  1.27201965e-080 -3.55102193e-019
  -6.36009825e-021 -6.36009825e-021  9.20442065e-081 -6.36009825e-021],
 [-3.39931618e-251  0.00000000e+000  0.00000000e+000  3.78885438e+001
  -9.91934955e+001  0.00000000e+000  0.00000000e+000  0.00000000e+000
   0.00000000e+000  0.00000000e+000  2.42934136e-081  3.38885438e+001
  -2.74164079e+001  9.91934955e+001  1.04721360e+001 -4.43606798e+001
  -4.43606798e+001  1.69442719e+001  9.20442065e-081  1.69442719e+001],
 [-2.89442719e+000  0.00000000e+000  0.00000000e+000  1.51554175e+001
  -7.57770876e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
   0.00000000e+000  0.00000000e+000  2.42934136e-081 -1.22609903e+001
  -7.57770876e+000  1.98386991e+001 -4.68328157e+000 -3.67829710e+001
   1.22609903e+001  1.98386991e+001  1.69442719e+001 -1.22609903e+001],
 [-2.23606798e-001  0.00000000e+000  0.00000000e+000  6.70820393e-001
  -3.94427191e-001  1.00000000e+000  0.00000000e+000  0.00000000e+000
   0.00000000e+000  0.00000000e+000  2.42934136e-081 -9.47213595e-001
  -8.94427191e-001  1.53262379e+000 -3.61803399e-001 -3.34164079e+000
   4.47213595e-001  1.53262379e+000  1.61803399e+000 -6.38196601e-001],
 [-4.01246118e+000  0.00000000e+000  0.00000000e+000  3.56524758e+000
  -1.84164079e+000  0.00000000e+000  1.00000000e+000  0.00000000e+000
   0.00000000e+000  0.00000000e+000  2.42934136e-081 -5.27864045e-002
  -2.34164079e+000  6.32147817e+000 -2.25623059e+000 -1.03665631e+001
   2.78885438e+000  8.55754615e+000  1.61803399e+000 -2.97983739e+000],
 [-6.35410197e+000  0.00000000e+000  0.00000000e+000  8.23672576e+001
  -1.15637767e+002  0.00000000e+000  1.00000000e+000  0.00000000e+000
   0.00000000e+000  0.00000000e+000  2.42934136e-081 -9.97213595e+000
  -4.95967478e+001  1.55453362e+002 -6.04508497e+000 -1.61498447e+002
   1.00000000e+000  7.94402066e+001  5.64508497e+001 -2.66073909e+001],
 [-2.23606798e-001  0.00000000e+000  0.00000000e+000  9.14295635e+000
  -5.63049517e+000  0.00000000e+000  1.00000000e+000  0.00000000e+000
   0.00000000e+000  0.00000000e+000  1.69442719e+001 -9.47213595e-001
  -1.46026311e+001 -2.70344419e+000  3.87426458e+000  1.89442719e+000
   5.68328157e+000 -6.93951216e+000  1.61803399e+000 -9.11033256e+000],
 [-3.61803399e-001  0.00000000e+000  0.00000000e+000  1.08541020e+000
  -6.38196601e-001  0.00000000e+000  0.00000000e+000  1.00000000e+000
   0.00000000e+000  0.00000000e+000  1.61803399e+000  8.54101966e-002
  -1.44721360e+000  8.61803399e-001 -5.85410197e-001 -1.17082039e+000
   7.23606798e-001 -1.38196601e-001  9.20442065e-081 -1.03262379e+000],
 [-9.55754615e+000  0.00000000e+000  0.00000000e+000  7.82693862e+001
  -4.42752696e+001  0.00000000e+000  0.00000000e+000  0.00000000e+000
   1.00000000e+000  0.00000000e+000  5.64508497e+001 -3.88683812e+001
  -7.08826604e+001  5.01821579e+001  1.47983739e+000 -1.06942025e+002
   5.92397041e+001  4.07100220e+001  5.48328157e+001 -7.16388910e+001],
 [ 3.61803399e-001  0.00000000e+000  0.00000000e+000  4.15065778e+000
  -9.83393935e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
   1.00000000e+000  0.00000000e+000  1.61803399e+000  3.15065778e+000
  -3.78885438e+000  9.61033256e+000  5.85410197e-001 -3.06524758e+000
  -4.95967478e+000  1.38196601e-001  9.20442065e-081  1.03262379e+000],
 [-7.23606798e-001  0.00000000e+000  0.00000000e+000  5.40688837e+000
  -4.51246118e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
   0.00000000e+000  1.00000000e+000  2.42934136e-081 -3.06524758e+000
  -2.89442719e+000  8.19574275e+000 -1.17082039e+000 -1.08137767e+001
   1.44721360e+000  5.95967478e+000  4.23606798e+000 -3.06524758e+000],
 [-7.23606798e-001  0.00000000e+000  0.00000000e+000  3.28232962e+001
  -2.14567331e+001  0.00000000e+000  0.00000000e+000  0.00000000e+000
   0.00000000e+000  1.00000000e+000  5.48328157e+001 -3.06524758e+000
  -4.72551070e+001 -8.74852916e+000  1.57734515e+001  6.13049517e+000
   1.83914855e+001 -2.14567331e+001  4.23606798e+000 -3.04816554e+001],
 [-2.27545792e+000  0.00000000e+000  0.00000000e+000  1.19144524e+001
  -5.95722619e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
   0.00000000e+000  0.00000000e+000  2.42934136e-071 -9.63899445e+000
  -5.95722619e+000  1.55962206e+001 -3.68176826e+000 -2.89169833e+001
   9.63899445e+000  1.55962206e+001  1.33207627e+001 -9.63899445e+000],
 [ 7.79811032e+000  0.00000000e+000  0.00000000e+000  3.30333254e+001
  -9.90999762e+001  0.00000000e+000  0.00000000e+000  0.00000000e+000
   0.00000000e+000  0.00000000e+000  2.42934136e-071  3.30333254e+001
  -2.52352151e+001  9.42804790e+001  1.26176075e+001 -3.11924413e+001
  -5.04704302e+001  2.97861309e+000  9.20442065e-071  2.22566020e+001],
 [ 1.84088413e+000  0.00000000e+000  0.00000000e+000  7.79811032e+000
  -2.33943309e+001  0.00000000e+000  0.00000000e+000  0.00000000e+000
   0.00000000e+000  0.00000000e+000  2.42934136e-071  7.79811032e+000
  -5.95722619e+000  2.22566020e+001  2.97861309e+000 -7.36353652e+000
  -1.19144524e+001  7.03155169e-001  9.20442065e-071  5.25407102e+000],
 [-1.97125627e+001  0.00000000e+000  0.00000000e+000  7.79811032e+000
   1.02781744e+002  0.00000000e+000  0.00000000e+000  0.00000000e+000
   0.00000000e+000  0.00000000e+000  2.42934136e-071 -8.35037555e+001
   7.36353652e+000 -5.57245012e+001 -3.18955964e+001 -8.53446397e+001
   1.09173544e+002  6.53634956e+001  5.64276563e+001 -7.27270321e+001],
 [-2.97861309e+000  0.00000000e+000  0.00000000e+000  8.93583928e+000
  -5.25407102e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
   0.00000000e+000  0.00000000e+000  1.33207627e+001  7.03155169e-001
  -1.19144524e+001 -1.13772896e+000  3.41318689e+000 -1.40631034e+000
   5.95722619e+000 -1.13772896e+000  9.20442065e-071 -8.50126548e+000],
 [-1.55962206e+001  0.00000000e+000  0.00000000e+000  3.68176826e+000
   7.20238770e+001  0.00000000e+000  0.00000000e+000  0.00000000e+000
   0.00000000e+000  0.00000000e+000 -5.64276563e+001 -7.93874135e+001
   3.71496674e+001  1.55962206e+001 -4.67886619e+001 -1.41772296e+002
   7.93874135e+001  1.06898086e+002  6.97484190e+001 -4.45132040e+001],
 [-7.79811032e+000  0.00000000e+000  0.00000000e+000  1.84088413e+000
   7.79811032e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
   0.00000000e+000  0.00000000e+000 -6.97484190e+001 -3.30333254e+001
   3.85559778e+001  6.67698060e+001 -3.41710544e+001 -1.16537081e+002
   1.55962206e+001  8.83232528e+001  4.31068936e+001 -7.03155169e-001],
 [ 4.11830133e-029  0.00000000e+000  0.00000000e+000 -2.15534468e+001
   1.33207627e+001  0.00000000e+000  0.00000000e+000  0.00000000e+000
   0.00000000e+000  0.00000000e+000 -4.31068936e+001  1.74454044e-028
   3.48742095e+001  1.33207627e+001 -1.33207627e+001 -1.33207627e+001
  -1.33207627e+001  2.15534468e+001  9.20442065e-071  2.15534468e+001],
 [ 2.97861309e-060  0.00000000e+000  0.00000000e+000 -1.74371048e-029
   1.74371048e-029  0.00000000e+000  0.00000000e+000  0.00000000e+000
   0.00000000e+000  0.00000000e+000  2.42934136e-071  1.26176075e-059
   3.48742095e-029  3.60119385e-059  4.81949722e-060  9.63899445e-060
  -4.08314357e-059  1.03872320e-009  9.20442065e-071  1.74371048e-029]]






==> data_m=6.txt <==
The following are realisable squares corresponding to each systole: (we use number 0,...,19 to represent all systoles)
[['*', '*', 0, 0, 0, 0], ['*', '*', 0, 0, 0, 1], ['*', 0, 0, 0, 0, '*'], ['*', 1, 0, 0, 0, '*']]
[['*', '*', 0, 0, 1, 0], ['*', '*', 0, 0, 1, 1], ['*', 0, 0, 0, 1, '*'], ['*', 1, 0, 0, 1, '*']]
[['*', '*', 0, 1, 0, 0], ['*', '*', 0, 1, 0, 1], ['*', 0, 0, 1, 0, '*'], ['*', 1, 0, 1, 0, '*']]
[['*', '*', 0, 1, 1, 0], ['*', '*', 0, 1, 1, 1], ['*', 0, 0, 1, 1, '*'], ['*', 1, 0, 1, 1, '*']]
[['*', '*', 1, 0, 0, 0], ['*', '*', 1, 0, 0, 1], ['*', 0, 1, 0, 0, '*'], ['*', 1, 1, 0, 0, '*']]
[['*', '*', 1, 0, 1, 0], ['*', '*', 1, 0, 1, 1], ['*', 0, 1, 0, 1, '*'], ['*', 1, 1, 0, 1, '*']]
[['*', '*', 1, 1, 0, 0], ['*', '*', 1, 1, 0, 1], ['*', 0, 1, 1, 0, '*'], ['*', 1, 1, 1, 0, '*']]
[['*', '*', 1, 1, 1, 0], ['*', '*', 1, 1, 1, 1], ['*', 0, 1, 1, 1, '*'], ['*', 1, 1, 1, 1, '*']]
[[0, '*', '*', 0, 0, 0], [1, '*', '*', 0, 0, 0], ['*', '*', 0, 0, 0, 0], ['*', '*', 1, 0, 0, 0]]
[[0, '*', '*', 0, 0, 1], [1, '*', '*', 0, 0, 1], ['*', '*', 0, 0, 0, 1], ['*', '*', 1, 0, 0, 1]]
[[0, '*', '*', 0, 1, 0], [1, '*', '*', 0, 1, 0], ['*', '*', 0, 0, 1, 0], ['*', '*', 1, 0, 1, 0]]
[[0, '*', '*', 0, 1, 1], [1, '*', '*', 0, 1, 1], ['*', '*', 0, 0, 1, 1], ['*', '*', 1, 0, 1, 1]]
[[0, '*', '*', 1, 0, 0], [1, '*', '*', 1, 0, 0], ['*', '*', 0, 1, 0, 0], ['*', '*', 1, 1, 0, 0]]
[[0, '*', '*', 1, 0, 1], [1, '*', '*', 1, 0, 1], ['*', '*', 0, 1, 0, 1], ['*', '*', 1, 1, 0, 1]]
[[0, '*', '*', 1, 1, 0], [1, '*', '*', 1, 1, 0], ['*', '*', 0, 1, 1, 0], ['*', '*', 1, 1, 1, 0]]
[[0, '*', '*', 1, 1, 1], [1, '*', '*', 1, 1, 1], ['*', '*', 0, 1, 1, 1], ['*', '*', 1, 1, 1, 1]]
[[0, 0, '*', '*', 0, 0], [0, 1, '*', '*', 0, 0], [0, '*', '*', 0, 0, 0], [0, '*', '*', 1, 0, 0]]
[[0, 0, '*', '*', 0, 1], [0, 1, '*', '*', 0, 1], [0, '*', '*', 0, 0, 1], [0, '*', '*', 1, 0, 1]]
[[0, 0, '*', '*', 1, 0], [0, 1, '*', '*', 1, 0], [0, '*', '*', 0, 1, 0], [0, '*', '*', 1, 1, 0]]
[[0, 0, '*', '*', 1, 1], [0, 1, '*', '*', 1, 1], [0, '*', '*', 0, 1, 1], [0, '*', '*', 1, 1, 1]]
[[1, 0, '*', '*', 0, 0], [1, 1, '*', '*', 0, 0], [1, '*', '*', 0, 0, 0], [1, '*', '*', 1, 0, 0]]
[[1, 0, '*', '*', 0, 1], [1, 1, '*', '*', 0, 1], [1, '*', '*', 0, 0, 1], [1, '*', '*', 1, 0, 1]]
[[1, 0, '*', '*', 1, 0], [1, 1, '*', '*', 1, 0], [1, '*', '*', 0, 1, 0], [1, '*', '*', 1, 1, 0]]
[[1, 0, '*', '*', 1, 1], [1, 1, '*', '*', 1, 1], [1, '*', '*', 0, 1, 1], [1, '*', '*', 1, 1, 1]]
[[0, 0, 0, '*', '*', 0], [0, 0, 1, '*', '*', 0], [0, 0, '*', '*', 0, 0], [0, 0, '*', '*', 1, 0]]
[[0, 0, 0, '*', '*', 1], [0, 0, 1, '*', '*', 1], [0, 0, '*', '*', 0, 1], [0, 0, '*', '*', 1, 1]]
[[0, 1, 0, '*', '*', 0], [0, 1, 1, '*', '*', 0], [0, 1, '*', '*', 0, 0], [0, 1, '*', '*', 1, 0]]
[[0, 1, 0, '*', '*', 1], [0, 1, 1, '*', '*', 1], [0, 1, '*', '*', 0, 1], [0, 1, '*', '*', 1, 1]]
[[1, 0, 0, '*', '*', 0], [1, 0, 1, '*', '*', 0], [1, 0, '*', '*', 0, 0], [1, 0, '*', '*', 1, 0]]
[[1, 0, 0, '*', '*', 1], [1, 0, 1, '*', '*', 1], [1, 0, '*', '*', 0, 1], [1, 0, '*', '*', 1, 1]]
[[1, 1, 0, '*', '*', 0], [1, 1, 1, '*', '*', 0], [1, 1, '*', '*', 0, 0], [1, 1, '*', '*', 1, 0]]
[[1, 1, 0, '*', '*', 1], [1, 1, 1, '*', '*', 1], [1, 1, '*', '*', 0, 1], [1, 1, '*', '*', 1, 1]]
[[0, 0, 0, 0, '*', '*'], [0, 0, 0, 1, '*', '*'], [0, 0, 0, '*', '*', 0], [0, 0, 0, '*', '*', 1]]
[[0, 0, 1, 0, '*', '*'], [0, 0, 1, 1, '*', '*'], [0, 0, 1, '*', '*', 0], [0, 0, 1, '*', '*', 1]]
[[0, 1, 0, 0, '*', '*'], [0, 1, 0, 1, '*', '*'], [0, 1, 0, '*', '*', 0], [0, 1, 0, '*', '*', 1]]
[[0, 1, 1, 0, '*', '*'], [0, 1, 1, 1, '*', '*'], [0, 1, 1, '*', '*', 0], [0, 1, 1, '*', '*', 1]]
[[1, 0, 0, 0, '*', '*'], [1, 0, 0, 1, '*', '*'], [1, 0, 0, '*', '*', 0], [1, 0, 0, '*', '*', 1]]
[[1, 0, 1, 0, '*', '*'], [1, 0, 1, 1, '*', '*'], [1, 0, 1, '*', '*', 0], [1, 0, 1, '*', '*', 1]]
[[1, 1, 0, 0, '*', '*'], [1, 1, 0, 1, '*', '*'], [1, 1, 0, '*', '*', 0], [1, 1, 0, '*', '*', 1]]
[[1, 1, 1, 0, '*', '*'], [1, 1, 1, 1, '*', '*'], [1, 1, 1, '*', '*', 0], [1, 1, 1, '*', '*', 1]]
[['*', 0, 0, 0, 0, '*'], ['*', 0, 0, 0, 1, '*'], [0, 0, 0, 0, '*', '*'], [1, 0, 0, 0, '*', '*']]
[['*', 0, 0, 1, 0, '*'], ['*', 0, 0, 1, 1, '*'], [0, 0, 0, 1, '*', '*'], [1, 0, 0, 1, '*', '*']]
[['*', 0, 1, 0, 0, '*'], ['*', 0, 1, 0, 1, '*'], [0, 0, 1, 0, '*', '*'], [1, 0, 1, 0, '*', '*']]
[['*', 0, 1, 1, 0, '*'], ['*', 0, 1, 1, 1, '*'], [0, 0, 1, 1, '*', '*'], [1, 0, 1, 1, '*', '*']]
[['*', 1, 0, 0, 0, '*'], ['*', 1, 0, 0, 1, '*'], [0, 1, 0, 0, '*', '*'], [1, 1, 0, 0, '*', '*']]
[['*', 1, 0, 1, 0, '*'], ['*', 1, 0, 1, 1, '*'], [0, 1, 0, 1, '*', '*'], [1, 1, 0, 1, '*', '*']]
[['*', 1, 1, 0, 0, '*'], ['*', 1, 1, 0, 1, '*'], [0, 1, 1, 0, '*', '*'], [1, 1, 1, 0, '*', '*']]
[['*', 1, 1, 1, 0, '*'], ['*', 1, 1, 1, 1, '*'], [0, 1, 1, 1, '*', '*'], [1, 1, 1, 1, '*', '*']]

matrix A=(a_{i,j}):
[[0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
 0 0 0 1 0 0 0 1 0 0 0],
[0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
 0 0 0 1 0 0 0 1 0 0 0],
[0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
 0 0 0 0 1 0 0 0 1 0 0],
[0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
 0 0 0 0 1 0 0 0 1 0 0],
[0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
 0 0 0 0 0 1 0 0 0 1 0],
[0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
 0 0 0 0 0 1 0 0 0 1 0],
[0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
 0 0 0 0 0 0 1 0 0 0 1],
[0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
 0 0 0 0 0 0 1 0 0 0 1],
[1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
 0 0 0 0 0 0 0 0 0 0 0],
[1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
 0 0 0 0 0 0 0 0 0 0 0],
[0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0
 0 0 0 0 0 0 0 0 0 0 0],
[0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0
 0 0 0 0 0 0 0 0 0 0 0],
[0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
 0 0 0 0 0 0 0 0 0 0 0],
[0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
 0 0 0 0 0 0 0 0 0 0 0],
[0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0
 0 0 0 0 0 0 0 0 0 0 0],
[0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0
 0 0 0 0 0 0 0 0 0 0 0],
[0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0
 0 0 0 0 0 0 0 0 0 0 0],
[0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0
 0 0 0 0 0 0 0 0 0 0 0],
[0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0
 0 0 0 0 0 0 0 0 0 0 0],
[0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0
 0 0 0 0 0 0 0 0 0 0 0],
[0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0
 0 0 0 0 0 0 0 0 0 0 0],
[0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0
 0 0 0 0 0 0 0 0 0 0 0],
[0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0
 0 0 0 0 0 0 0 0 0 0 0],
[0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0
 0 0 0 0 0 0 0 0 0 0 0],
[0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0
 0 0 0 0 0 0 0 0 0 0 0],
[0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0
 0 0 0 0 0 0 0 0 0 0 0],
[0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0
 0 0 0 0 0 0 0 0 0 0 0],
[0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0
 0 0 0 0 0 0 0 0 0 0 0],
[0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1
 1 0 0 0 0 0 0 0 0 0 0],
[0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 1
 1 0 0 0 0 0 0 0 0 0 0],
[0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0
 0 1 1 0 0 0 0 0 0 0 0],
[0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0
 0 1 1 0 0 0 0 0 0 0 0],
[0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0
 0 0 0 1 1 0 0 0 0 0 0],
[0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0
 0 0 0 0 0 1 1 0 0 0 0],
[0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0
 0 0 0 0 0 0 0 1 1 0 0],
[0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0
 0 0 0 0 0 0 0 0 0 1 1],
[0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0
 0 0 0 1 1 0 0 0 0 0 0],
[0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0
 0 0 0 0 0 1 1 0 0 0 0],
[0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0
 0 0 0 0 0 0 0 1 1 0 0],
[0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0
 0 0 0 0 0 0 0 0 0 1 1],
[1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1
 0 0 0 0 0 0 0 0 0 0 0],
[0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1
 0 0 0 0 0 0 0 0 0 0 0],
[0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0
 1 0 0 0 0 0 0 0 0 0 0],
[0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0
 1 0 0 0 0 0 0 0 0 0 0],
[1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0
 0 1 0 0 0 0 0 0 0 0 0],
[0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0
 0 1 0 0 0 0 0 0 0 0 0],
[0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0
 0 0 1 0 0 0 0 0 0 0 0],
[0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0
 0 0 1 0 0 0 0 0 0 0 0]]


Automorphism group (When viewing  C^m as a graph, its automorphism group satisfies ¨OAut(C^m)¨O=2^m*m!. 
The factor 2^m arises from 2^m possible bit-flip combinations (each coordinate can be flipped or not), 
and m! comes from m! coordinate permutations. 
For our tessellated surface, the automorphisms are restricted to elements in Aut(C^m) that preserve the mapping 
of realisable squares. While all 2^m bit-flip combinations preserve realisable squares, not all coordinate permutations do.
Below are all valid coordinate permutations (expressed as lists) that satisfy this condition: 
Each list element at position i indicates the index j to swap with the i-th position) :

[(1, 2, 3, 4, 5, 6), (1, 6, 5, 4, 3, 2), (2, 1, 6, 5, 4, 3), (2, 3, 4, 5, 6, 1), (3, 2, 1, 6, 5, 4), (3, 4, 5, 6, 1, 2), (4, 3, 2, 1, 6, 5), 
(4, 5, 6, 1, 2, 3), (5, 4, 3, 2, 1, 6), (5, 6, 1, 2, 3, 4), (6, 1, 2, 3, 4, 5), (6, 5, 4, 3, 2, 1)]


The minimal filling sets with smallest cardinality (up to isomorohism):
[0, 1, 2, 3, 4, 5, 6, 8, 9, 10, 11, 12, 13, 14, 16, 17, 18, 20, 21, 22, 24, 26, 28, 30]
[0, 1, 2, 3, 4, 6, 7, 12, 14, 25, 29, 32, 33, 34, 36, 37, 38, 40, 41, 42, 43, 44, 45, 47]
[0, 1, 2, 3, 4, 5, 7, 8, 9, 10, 11, 13, 14, 15, 17, 18, 19, 21, 22, 23, 27, 31, 41, 42]
[0, 1, 2, 3, 4, 5, 6, 8, 9, 10, 11, 12, 13, 14, 16, 17, 21, 22, 40, 41, 42, 44, 45, 46]
[0, 1, 2, 3, 4, 5, 7, 8, 9, 10, 11, 12, 14, 15, 16, 19, 20, 23, 40, 41, 42, 44, 45, 46]
[0, 1, 2, 3, 4, 5, 7, 8, 9, 10, 11, 14, 15, 32, 34, 36, 38, 40, 41, 42, 44, 45, 46, 47]



A minimal filling set with biggest cardinality:
[0, 1, 2, 3, 4, 6, 7, 8, 10, 11, 12, 15, 17, 18, 21, 22, 24, 25, 26, 28, 30, 31, 33, 34, 35, 37, 38, 39, 40, 41, 47]


A set of maximal homologically independent systoles:
[0, 1, 2, 3, 4, 5, 6, 8, 9, 10, 11, 12, 13, 14, 16, 17, 18, 19, 20, 21, 24, 25, 26, 27, 28, 32, 33, 36, 40, 41, 44]



The differential matrix of length functions for systoles (computed by cutting S_g along the minimal filling set
 [0, 1, 2, 3, 4, 5, 6, 8, 9, 10, 11, 12, 13, 14, 16, 17, 18, 20, 21, 22, 24, 26, 28, 30]):
[[ 1.0000000e+00  0.0000000e+00  0.0000000e+00  0.0000000e+00
  0.0000000e+00  0.0000000e+00  0.0000000e+00  0.0000000e+00
  0.0000000e+00  1.1000000e+01 -9.3000000e+01  0.0000000e+00
  0.0000000e+00  0.0000000e+00  0.0000000e+00  0.0000000e+00
  0.0000000e+00  0.0000000e+00  0.0000000e+00  0.0000000e+00
 -1.0000000e+00  0.0000000e+00  0.0000000e+00  0.0000000e+00
  6.5000000e+01 -1.3400000e+02  2.5000000e+02  1.0000000e+01
 -8.0000000e+01 -7.6000000e+01  3.0000000e+00  2.4743583e-81
  2.0000000e+00  2.4743583e-81  2.4743583e-81  2.4743583e-81
  2.0000000e+00  2.4743583e-81  2.4743583e-81  2.4743583e-81
  2.0000000e+01 -2.0000000e+00  5.8937840e-81  2.4743583e-81
  2.2000000e+01  5.8937840e-81  5.8937840e-81  2.4743583e-81],
[ 1.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  9.00000000e+00 -8.70000000e+01  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  1.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  6.50000000e+01 -1.38000000e+02  2.50000000e+02  1.00000000e+01
 -7.70000000e+01 -8.10000000e+01  2.47435830e-81  3.00000000e+00
  3.50428812e-48  2.47435830e-81  2.00000000e+00  2.47435830e-81
  2.47435830e-81  2.47435830e-81  2.00000000e+00  2.47435830e-81
  2.00000000e+01  2.00000000e+00  5.89378400e-81  2.47435830e-81
  1.80000000e+01  5.89378400e-81  5.89378400e-81  2.47435830e-81],
[ 0.00000000e+00  1.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  4.50000000e+00 -3.75000000e+01  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
 -5.00000000e-01  0.00000000e+00  0.00000000e+00  0.00000000e+00
  2.50000000e+01 -5.10000000e+01  9.80000000e+01  2.00000000e+00
 -3.05000000e+01 -3.00000000e+01  3.00000000e+00  2.47435830e-81
  1.10343387e-49  2.47435830e-81  2.47435830e-81  2.47435830e-81
  2.47435830e-81  2.47435830e-81  2.47435830e-81  2.47435830e-81
  8.00000000e+00 -1.00000000e+00  5.89378400e-81  2.47435830e-81
  9.00000000e+00  5.89378400e-81  5.89378400e-81  2.47435830e-81],
[ 0.00000000e+00  1.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  3.50000000e+00 -3.45000000e+01  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  5.00000000e-01  0.00000000e+00  0.00000000e+00  0.00000000e+00
  2.50000000e+01 -5.30000000e+01  9.80000000e+01  2.00000000e+00
 -3.05000000e+01 -3.10000000e+01  2.47435830e-81  3.00000000e+00
  8.15689124e-50  2.47435830e-81  2.47435830e-81  2.47435830e-81
  2.47435830e-81  2.47435830e-81  2.47435830e-81  2.47435830e-81
  8.00000000e+00  1.00000000e+00  5.89378400e-81  2.47435830e-81
  7.00000000e+00  5.89378400e-81  5.89378400e-81  2.47435830e-81],
[ 0.0000000e+00  0.0000000e+00  1.0000000e+00  0.0000000e+00
  0.0000000e+00  0.0000000e+00  0.0000000e+00  0.0000000e+00
  0.0000000e+00  7.5000000e+00 -6.4500000e+01  0.0000000e+00
  0.0000000e+00  0.0000000e+00  0.0000000e+00  0.0000000e+00
  0.0000000e+00  0.0000000e+00  0.0000000e+00  0.0000000e+00
 -5.0000000e-01  0.0000000e+00  0.0000000e+00  0.0000000e+00
  4.7000000e+01 -9.9000000e+01  1.7800000e+02  1.0000000e+01
 -5.7500000e+01 -5.4000000e+01  2.4743583e-81  2.4743583e-81
  2.0000000e+00  2.4743583e-81  2.4743583e-81  2.4743583e-81
  2.0000000e+00  2.4743583e-81  2.4743583e-81  2.4743583e-81
  1.4000000e+01 -1.0000000e+00  5.8937840e-81  2.4743583e-81
  1.5000000e+01  5.8937840e-81  5.8937840e-81  2.4743583e-81],
[ 0.00000000e+00  0.00000000e+00  1.00000000e+00  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  6.50000000e+00 -6.15000000e+01  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  5.00000000e-01  0.00000000e+00  0.00000000e+00  0.00000000e+00
  4.70000000e+01 -1.01000000e+02  1.78000000e+02  1.00000000e+01
 -5.45000000e+01 -5.80000000e+01  2.47435830e-81  2.47435830e-81
  8.82165722e-49  2.47435830e-81  2.00000000e+00  2.47435830e-81
  2.47435830e-81  2.47435830e-81  2.00000000e+00  2.47435830e-81
  1.40000000e+01  1.00000000e+00  5.89378400e-81  2.47435830e-81
  1.30000000e+01  5.89378400e-81  5.89378400e-81  2.47435830e-81],
[ 0.00000000e+000  0.00000000e+000  0.00000000e+000  1.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  1.00000000e+000 -9.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
 -1.56821938e-250  0.00000000e+000  0.00000000e+000  0.00000000e+000
  7.00000000e+000 -1.60000000e+001  2.60000000e+001  2.00000000e+000
 -8.00000000e+000 -8.00000000e+000  2.47435830e-081  2.47435830e-081
  4.01558962e-052  2.47435830e-081  2.47435830e-081  2.47435830e-081
  2.47435830e-081  2.47435830e-081  2.47435830e-081  2.47435830e-081
  2.00000000e+000  5.89378400e-081  5.89378400e-081  2.47435830e-081
  2.00000000e+000  5.89378400e-081  5.89378400e-081  2.47435830e-081],
[ 0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  1.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  6.00000000e+00 -4.80000000e+01  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
 -1.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  2.50000000e+01 -5.40000000e+01  1.20000000e+02  2.47435830e-81
 -4.00000000e+01 -3.60000000e+01  3.00000000e+00  2.47435830e-81
  2.80925195e-49  2.00000000e+00  2.47435830e-81  2.47435830e-81
  2.47435830e-81  2.00000000e+00  2.47435830e-81  2.47435830e-81
  1.00000000e+01 -2.00000000e+00  5.89378400e-81  2.47435830e-81
  1.20000000e+01  5.89378400e-81  5.89378400e-81  2.47435830e-81],
[ 0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  1.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  4.00000000e+00 -4.20000000e+01  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  1.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  2.50000000e+01 -5.80000000e+01  1.20000000e+02  2.47435830e-81
 -3.70000000e+01 -4.10000000e+01  2.47435830e-81  3.00000000e+00
  1.60841359e-49  2.47435830e-81  2.47435830e-81  2.00000000e+00
  2.47435830e-81  2.47435830e-81  2.47435830e-81  2.00000000e+00
  1.00000000e+01  2.00000000e+00  5.89378400e-81  2.47435830e-81
  8.00000000e+00  5.89378400e-81  5.89378400e-81  2.47435830e-81],
[ 0.0000000e+00  0.0000000e+00  0.0000000e+00  0.0000000e+00
  0.0000000e+00  1.0000000e+00  0.0000000e+00  0.0000000e+00
  0.0000000e+00  3.5000000e+00 -2.8500000e+01  0.0000000e+00
  0.0000000e+00  0.0000000e+00  0.0000000e+00  0.0000000e+00
  0.0000000e+00  0.0000000e+00  0.0000000e+00  0.0000000e+00
 -5.0000000e-01  0.0000000e+00  0.0000000e+00  0.0000000e+00
  1.7000000e+01 -3.5000000e+01  7.2000000e+01  2.4743583e-81
 -2.2500000e+01 -2.2000000e+01  3.0000000e+00  2.4743583e-81
  3.5568052e-50  2.4743583e-81  2.4743583e-81  2.4743583e-81
  2.4743583e-81  2.4743583e-81  2.4743583e-81  2.4743583e-81
  6.0000000e+00 -1.0000000e+00  5.8937840e-81  2.4743583e-81
  7.0000000e+00  5.8937840e-81  5.8937840e-81  2.4743583e-81],
[ 0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  1.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  2.50000000e+00 -2.55000000e+01  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  5.00000000e-01  0.00000000e+00  0.00000000e+00  0.00000000e+00
  1.70000000e+01 -3.70000000e+01  7.20000000e+01  2.47435830e-81
 -2.25000000e+01 -2.30000000e+01  2.47435830e-81  3.00000000e+00
  2.14125773e-50  2.47435830e-81  2.47435830e-81  2.47435830e-81
  2.47435830e-81  2.47435830e-81  2.47435830e-81  2.47435830e-81
  6.00000000e+00  1.00000000e+00  5.89378400e-81  2.47435830e-81
  5.00000000e+00  5.89378400e-81  5.89378400e-81  2.47435830e-81],
[ 0.0000000e+00  0.0000000e+00  0.0000000e+00  0.0000000e+00
  0.0000000e+00  0.0000000e+00  1.0000000e+00  0.0000000e+00
  0.0000000e+00  2.5000000e+00 -1.9500000e+01  0.0000000e+00
  0.0000000e+00  0.0000000e+00  0.0000000e+00  0.0000000e+00
  0.0000000e+00  0.0000000e+00  0.0000000e+00  0.0000000e+00
 -5.0000000e-01  0.0000000e+00  0.0000000e+00  0.0000000e+00
  7.0000000e+00 -1.9000000e+01  4.8000000e+01  2.4743583e-81
 -1.7500000e+01 -1.4000000e+01  2.4743583e-81  2.4743583e-81
  7.5927336e-51  2.0000000e+00  2.4743583e-81  2.4743583e-81
  2.4743583e-81  2.0000000e+00  2.4743583e-81  2.4743583e-81
  4.0000000e+00 -1.0000000e+00  5.8937840e-81  2.4743583e-81
  5.0000000e+00  5.8937840e-81  5.8937840e-81  2.4743583e-81],
[ 0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  0.00000000e+00  1.00000000e+00  0.00000000e+00
  0.00000000e+00  1.50000000e+00 -1.65000000e+01  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  5.00000000e-01  0.00000000e+00  0.00000000e+00  0.00000000e+00
  7.00000000e+00 -2.10000000e+01  4.80000000e+01  2.47435830e-81
 -1.45000000e+01 -1.80000000e+01  2.47435830e-81  2.47435830e-81
  4.12839139e-51  2.47435830e-81  2.47435830e-81  2.00000000e+00
  2.47435830e-81  2.47435830e-81  2.47435830e-81  2.00000000e+00
  4.00000000e+00  1.00000000e+00  5.89378400e-81  2.47435830e-81
  3.00000000e+00  5.89378400e-81  5.89378400e-81  2.47435830e-81],
[ 0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  1.00000000e+000
  0.00000000e+000  2.00000000e+000 -2.40000000e+001  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  1.65423387e-249  0.00000000e+000  0.00000000e+000  0.00000000e+000
  2.47435830e-081 -9.00000000e+000  4.80000000e+001  2.47435830e-081
 -1.80000000e+001 -1.80000000e+001  2.47435830e-081  2.47435830e-081
  7.19116528e-051  3.00000000e+000  2.47435830e-081  3.00000000e+000
  2.47435830e-081  2.47435830e-081  2.47435830e-081  2.47435830e-081
  4.00000000e+000  5.89378400e-081  2.00000000e+000  2.47435830e-081
  4.00000000e+000  5.89378400e-081  2.00000000e+000  2.47435830e-081],
[ 0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  1.00000000e+000
  0.00000000e+000  2.60000000e+001 -2.28000000e+002  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  5.87762799e-249  0.00000000e+000  0.00000000e+000  0.00000000e+000
  1.44000000e+002 -3.09000000e+002  6.24000000e+002  2.47435830e-081
 -1.96000000e+002 -1.96000000e+002  1.00000000e+001  1.00000000e+001
  1.43964508e-046  2.47435830e-081  2.47435830e-081  2.47435830e-081
  2.47435830e-081  3.00000000e+000  2.47435830e-081  3.00000000e+000
  5.20000000e+001  5.89378400e-081  2.00000000e+000  2.47435830e-081
  5.20000000e+001  5.89378400e-081  2.00000000e+000  2.47435830e-081],
[ 0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  1.00000000e+000
  0.00000000e+000  5.40000000e+001 -4.72000000e+002  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  8.97302895e-249  0.00000000e+000  0.00000000e+000  0.00000000e+000
  3.36000000e+002 -7.01000000e+002  1.29600000e+003  4.80000000e+001
 -4.04000000e+002 -4.04000000e+002  1.00000000e+001  1.00000000e+001
  2.76507706e-045  2.47435830e-081  2.47435830e-081  2.47435830e-081
  3.00000000e+000  2.47435830e-081  3.00000000e+000  2.47435830e-081
  1.10000000e+002  5.89378400e-081  5.89378400e-081  2.47435830e-081
  1.10000000e+002  5.89378400e-081  5.89378400e-081  2.47435830e-081],
[ 0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  1.00000000e+000
  0.00000000e+000 -2.00000000e+000  4.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
 -1.21121554e-250  0.00000000e+000  0.00000000e+000  0.00000000e+000
  2.47435830e-081 -1.00000000e+000  2.47435830e-081  2.47435830e-081
 -2.00000000e+000 -2.00000000e+000  2.47435830e-081  2.47435830e-081
  3.00000000e+000  2.47435830e-081  3.00000000e+000  2.47435830e-081
  2.47435830e-081  2.47435830e-081  2.47435830e-081  2.47435830e-081
 -2.00000000e+000  5.89378400e-081  5.89378400e-081  2.47435830e-081
 -2.00000000e+000  5.89378400e-081  5.89378400e-081  2.47435830e-081],
[ 0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  1.00000000e+000  1.00000000e+000 -1.10000000e+001  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
 -6.35872662e-250  0.00000000e+000  0.00000000e+000  0.00000000e+000
  2.47435830e-081 -5.00000000e+000  2.40000000e+001  2.47435830e-081
 -1.00000000e+001 -1.00000000e+001  2.47435830e-081  2.47435830e-081
  3.84850764e-052  3.00000000e+000  2.47435830e-081  3.00000000e+000
  2.47435830e-081  2.47435830e-081  2.47435830e-081  2.47435830e-081
  2.00000000e+000  5.89378400e-081  5.89378400e-081  2.47435830e-081
  2.00000000e+000  5.89378400e-081  5.89378400e-081  2.47435830e-081],
[ 0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  1.00000000e+000  9.00000000e+000 -7.90000000e+001  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
 -4.37517654e-249  0.00000000e+000  0.00000000e+000  0.00000000e+000
  4.80000000e+001 -1.05000000e+002  2.16000000e+002  2.47435830e-081
 -6.80000000e+001 -6.80000000e+001  2.00000000e+000  2.00000000e+000
  2.05518034e-048  2.47435830e-081  2.47435830e-081  2.47435830e-081
  2.47435830e-081  3.00000000e+000  2.47435830e-081  3.00000000e+000
  1.80000000e+001  5.89378400e-081  5.89378400e-081  2.47435830e-081
  1.80000000e+001  5.89378400e-081  5.89378400e-081  2.47435830e-081],
[ 0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  1.00000000e+000  2.30000000e+001 -2.01000000e+002  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  5.81773503e-249  0.00000000e+000  0.00000000e+000  0.00000000e+000
  1.44000000e+002 -3.01000000e+002  5.52000000e+002  2.40000000e+001
 -1.72000000e+002 -1.72000000e+002  2.00000000e+000  2.00000000e+000
  9.12990233e-047  2.47435830e-081  2.47435830e-081  2.47435830e-081
  3.00000000e+000  2.47435830e-081  3.00000000e+000  2.47435830e-081
  4.60000000e+001  5.89378400e-081  5.89378400e-081  2.47435830e-081
  4.60000000e+001  5.89378400e-081  5.89378400e-081  2.47435830e-081],
[ 0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  1.00000000e+000 -1.00000000e+000  3.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
 -9.95563817e-251  0.00000000e+000  0.00000000e+000  0.00000000e+000
  2.47435830e-081 -1.00000000e+000  2.47435830e-081  2.47435830e-081
 -2.00000000e+000 -2.00000000e+000  2.47435830e-081  2.47435830e-081
  3.00000000e+000  2.47435830e-081  3.00000000e+000  2.47435830e-081
  2.47435830e-081  2.47435830e-081  2.47435830e-081  2.47435830e-081
 -2.00000000e+000  5.89378400e-081  5.89378400e-081  2.47435830e-081
 -2.00000000e+000  5.89378400e-081  5.89378400e-081  2.47435830e-081],
[ 0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  2.00000000e+000 -1.40000000e+001  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
 -1.05756861e-250  0.00000000e+000  0.00000000e+000  0.00000000e+000
  2.47435830e-081 -4.00000000e+000  2.40000000e+001  2.47435830e-081
 -8.00000000e+000 -8.00000000e+000  2.47435830e-081  2.47435830e-081
  6.00561092e-052  2.47435830e-081  2.47435830e-081  2.47435830e-081
  2.47435830e-081  2.47435830e-081  2.47435830e-081  2.47435830e-081
  2.00000000e+000  5.89378400e-081  2.00000000e+000  2.47435830e-081
  2.00000000e+000  5.89378400e-081  2.00000000e+000  2.47435830e-081],
[ 0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  2.20000000e+001 -1.84000000e+002  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  6.57456179e-249  0.00000000e+000  0.00000000e+000  0.00000000e+000
  1.20000000e+002 -2.54000000e+002  5.04000000e+002  2.47435830e-081
 -1.58000000e+002 -1.58000000e+002  1.00000000e+001  1.00000000e+001
  6.16197381e-047  2.47435830e-081  2.47435830e-081  2.47435830e-081
  2.47435830e-081  2.47435830e-081  2.47435830e-081  2.47435830e-081
  4.20000000e+001  5.89378400e-081  2.00000000e+000  2.47435830e-081
  4.20000000e+001  5.89378400e-081  2.00000000e+000  2.47435830e-081],
[ 0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  3.60000000e+001 -3.06000000e+002  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  6.61230866e-249  0.00000000e+000  0.00000000e+000  0.00000000e+000
  2.16000000e+002 -4.50000000e+002  8.40000000e+002  2.40000000e+001
 -2.62000000e+002 -2.62000000e+002  1.00000000e+001  1.00000000e+001
  4.86122773e-046  2.47435830e-081  2.47435830e-081  2.47435830e-081
  2.47435830e-081  2.47435830e-081  2.47435830e-081  2.47435830e-081
  7.20000000e+001  5.89378400e-081  5.89378400e-081  2.47435830e-081
  7.20000000e+001  5.89378400e-081  5.89378400e-081  2.47435830e-081],
[ 0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  4.00000000e+000 -3.40000000e+001  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  2.30628163e-250  0.00000000e+000  0.00000000e+000  0.00000000e+000
  2.40000000e+001 -5.00000000e+001  9.60000000e+001  2.47435830e-081
 -3.00000000e+001 -3.00000000e+001  2.00000000e+000  2.00000000e+000
  8.20419695e-050  2.47435830e-081  2.47435830e-081  2.47435830e-081
  2.47435830e-081  2.47435830e-081  2.47435830e-081  2.47435830e-081
  8.00000000e+000  5.89378400e-081  5.89378400e-081  2.47435830e-081
  8.00000000e+000  5.89378400e-081  5.89378400e-081  2.47435830e-081],
[ 0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  2.00000000e+000 -1.90000000e+001  1.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
 -8.16017939e-250  0.00000000e+000  0.00000000e+000  0.00000000e+000
  2.47435830e-081 -1.40000000e+001  4.80000000e+001  2.47435830e-081
 -1.80000000e+001 -1.80000000e+001  2.47435830e-081  2.47435830e-081
  4.95408199e-051  3.00000000e+000  2.47435830e-081  3.00000000e+000
  2.47435830e-081  2.47435830e-081  2.47435830e-081  2.47435830e-081
  4.00000000e+000  5.89378400e-081  5.89378400e-081  2.00000000e+000
  4.00000000e+000  5.89378400e-081  5.89378400e-081  2.00000000e+000],
[ 0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  6.00000000e+000 -5.30000000e+001  1.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  1.57954545e-249  0.00000000e+000  0.00000000e+000  0.00000000e+000
  2.40000000e+001 -6.40000000e+001  1.44000000e+002  2.47435830e-081
 -4.60000000e+001 -4.60000000e+001  2.47435830e-081  2.47435830e-081
  3.96793555e-049  2.47435830e-081  2.47435830e-081  2.47435830e-081
  2.47435830e-081  3.00000000e+000  2.47435830e-081  3.00000000e+000
  1.20000000e+001  5.89378400e-081  5.89378400e-081  2.00000000e+000
  1.20000000e+001  5.89378400e-081  5.89378400e-081  2.00000000e+000],
[ 0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  3.40000000e+001 -2.97000000e+002  1.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
 -3.06865391e-249  0.00000000e+000  0.00000000e+000  0.00000000e+000
  2.16000000e+002 -4.56000000e+002  8.16000000e+002  4.80000000e+001
 -2.54000000e+002 -2.54000000e+002  2.47435830e-081  2.47435830e-081
  4.40502503e-046  2.47435830e-081  2.47435830e-081  2.47435830e-081
  3.00000000e+000  2.47435830e-081  3.00000000e+000  2.47435830e-081
  6.80000000e+001  2.00000000e+000  5.89378400e-081  2.47435830e-081
  6.80000000e+001  2.00000000e+000  5.89378400e-081  2.47435830e-081],
[ 0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000 -2.00000000e+000  9.00000000e+000  1.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
 -3.18549948e-250  0.00000000e+000  0.00000000e+000  0.00000000e+000
  2.47435830e-081 -6.00000000e+000  2.47435830e-081  2.47435830e-081
 -2.00000000e+000 -2.00000000e+000  2.47435830e-081  2.47435830e-081
  3.00000000e+000  2.47435830e-081  3.00000000e+000  2.47435830e-081
  2.47435830e-081  2.47435830e-081  2.47435830e-081  2.47435830e-081
 -4.00000000e+000  2.00000000e+000  5.89378400e-081  2.47435830e-081
 -4.00000000e+000  2.00000000e+000  5.89378400e-081  2.47435830e-081],
[ 0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  1.00000000e+000 -1.00000000e+001  0.00000000e+000
  1.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  2.80064570e-250  0.00000000e+000  0.00000000e+000  0.00000000e+000
  2.47435830e-081 -6.00000000e+000  2.40000000e+001  2.47435830e-081
 -1.00000000e+001 -1.00000000e+001  2.47435830e-081  2.47435830e-081
  3.30369293e-052  3.00000000e+000  2.47435830e-081  3.00000000e+000
  2.47435830e-081  2.47435830e-081  2.47435830e-081  2.47435830e-081
  2.00000000e+000  5.89378400e-081  5.89378400e-081  2.47435830e-081
  2.00000000e+000  5.89378400e-081  5.89378400e-081  2.47435830e-081],
[ 0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  5.00000000e+000 -4.40000000e+001  0.00000000e+000
  1.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  2.80935797e-250  0.00000000e+000  0.00000000e+000  0.00000000e+000
  2.40000000e+001 -5.60000000e+001  1.20000000e+002  2.47435830e-081
 -3.80000000e+001 -3.80000000e+001  2.47435830e-081  2.47435830e-081
  1.93550996e-049  2.47435830e-081  2.47435830e-081  2.47435830e-081
  2.47435830e-081  3.00000000e+000  2.47435830e-081  3.00000000e+000
  1.00000000e+001  5.89378400e-081  5.89378400e-081  2.47435830e-081
  1.00000000e+001  5.89378400e-081  5.89378400e-081  2.47435830e-081],
[ 0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  1.90000000e+001 -1.66000000e+002  0.00000000e+000
  1.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  4.78026799e-249  0.00000000e+000  0.00000000e+000  0.00000000e+000
  1.20000000e+002 -2.52000000e+002  4.56000000e+002  2.40000000e+001
 -1.42000000e+002 -1.42000000e+002  2.47435830e-081  2.47435830e-081
  4.27543654e-047  2.47435830e-081  2.47435830e-081  2.47435830e-081
  3.00000000e+000  2.47435830e-081  3.00000000e+000  2.47435830e-081
  3.80000000e+001  5.89378400e-081  5.89378400e-081  2.47435830e-081
  3.80000000e+001  5.89378400e-081  5.89378400e-081  2.47435830e-081],
[ 0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000 -1.00000000e+000  4.00000000e+000  0.00000000e+000
  1.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
 -1.38846804e-250  0.00000000e+000  0.00000000e+000  0.00000000e+000
  2.47435830e-081 -2.00000000e+000  2.47435830e-081  2.47435830e-081
 -2.00000000e+000 -2.00000000e+000  2.47435830e-081  2.47435830e-081
  3.00000000e+000  2.47435830e-081  3.00000000e+000  2.47435830e-081
  2.47435830e-081  2.47435830e-081  2.47435830e-081  2.47435830e-081
 -2.00000000e+000  5.89378400e-081  5.89378400e-081  2.47435830e-081
 -2.00000000e+000  5.89378400e-081  5.89378400e-081  2.47435830e-081],
[ 0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  1.00000000e+000 -9.00000000e+000  0.00000000e+000
  0.00000000e+000  1.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
 -2.63720005e-250  0.00000000e+000  0.00000000e+000  0.00000000e+000
  2.47435830e-081 -9.00000000e+000  2.40000000e+001  2.47435830e-081
 -8.00000000e+000 -8.00000000e+000  2.47435830e-081  2.47435830e-081
  2.99241513e-052  2.47435830e-081  2.47435830e-081  2.47435830e-081
  2.47435830e-081  2.47435830e-081  2.47435830e-081  2.47435830e-081
  2.00000000e+000  5.89378400e-081  5.89378400e-081  2.00000000e+000
  2.00000000e+000  5.89378400e-081  5.89378400e-081  2.00000000e+000],
[ 0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  1.50000000e+001 -1.31000000e+002  0.00000000e+000
  0.00000000e+000  1.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
 -1.28372787e-249  0.00000000e+000  0.00000000e+000  0.00000000e+000
  9.60000000e+001 -2.05000000e+002  3.60000000e+002  2.40000000e+001
 -1.12000000e+002 -1.12000000e+002  2.47435830e-081  2.47435830e-081
  1.68267740e-047  2.47435830e-081  2.47435830e-081  2.47435830e-081
  2.47435830e-081  2.47435830e-081  2.47435830e-081  2.47435830e-081
  3.00000000e+001  2.00000000e+000  5.89378400e-081  2.47435830e-081
  3.00000000e+001  2.00000000e+000  5.89378400e-081  2.47435830e-081],
[ 0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000 -1.00000000e+000  5.00000000e+000  0.00000000e+000
  0.00000000e+000  1.00000000e+000  0.00000000e+000  0.00000000e+000
  0.00000000e+000  0.00000000e+000  0.00000000e+000  0.00000000e+000
 -1.77150375e-250  0.00000000e+000  0.00000000e+000  0.00000000e+000
  2.47435830e-081 -5.00000000e+000  2.47435830e-081  2.47435830e-081
 -8.59097201e-018 -2.77128129e-019  2.47435830e-081  2.47435830e-081
  7.69945081e-053  2.47435830e-081  2.47435830e-081  2.47435830e-081
  2.47435830e-081  2.47435830e-081  2.47435830e-081  2.47435830e-081
 -2.00000000e+000  2.00000000e+000  5.89378400e-081  2.47435830e-081
 -2.00000000e+000  2.00000000e+000  5.89378400e-081  2.47435830e-081],
[ 0.0000000e+00  0.0000000e+00  0.0000000e+00  0.0000000e+00
  0.0000000e+00  0.0000000e+00  0.0000000e+00  0.0000000e+00
  0.0000000e+00  3.0000000e+00 -2.0000000e+01  0.0000000e+00
  0.0000000e+00  0.0000000e+00  1.0000000e+00  0.0000000e+00
  0.0000000e+00  0.0000000e+00  0.0000000e+00  0.0000000e+00
 -3.0000000e+00  0.0000000e+00  0.0000000e+00  0.0000000e+00
  2.4743583e-81  1.0000000e+00  2.5000000e+01  2.4743583e-81
 -7.0000000e+00 -1.0000000e+01  2.4743583e-81  2.4743583e-81
  2.0000000e+00  2.0000000e+00  2.4743583e-81  2.4743583e-81
  2.4743583e-81  2.4743583e-81  2.4743583e-81  2.4743583e-81
  3.0000000e+00 -6.0000000e+00  3.0000000e+00  2.4743583e-81
  6.0000000e+00  5.8937840e-81  5.8937840e-81  2.4743583e-81],
[ 0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  1.00000000e+00 -8.00000000e+00  0.00000000e+00
  0.00000000e+00  0.00000000e+00  1.00000000e+00  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
 -1.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  2.47435830e-81 -9.00000000e+00  2.50000000e+01  2.47435830e-81
 -1.30000000e+01 -6.00000000e+00  2.47435830e-81  2.47435830e-81
  2.00000000e+00  2.00000000e+00  2.47435830e-81  2.47435830e-81
  2.47435830e-81  2.47435830e-81  2.47435830e-81  2.47435830e-81
 -8.64055196e-17  1.00000000e+00  5.89378400e-81  3.00000000e+00
  2.00000000e+00  5.89378400e-81  5.89378400e-81  2.47435830e-81],
[ 0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00 -1.00000000e+00 -2.00000000e+00  0.00000000e+00
  0.00000000e+00  0.00000000e+00  1.00000000e+00  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  1.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  2.47435830e-81 -1.30000000e+01  2.50000000e+01  2.47435830e-81
 -7.00000000e+00 -1.40000000e+01  2.47435830e-81  2.47435830e-81
  8.02910902e-52  2.47435830e-81  2.00000000e+00  2.00000000e+00
  2.47435830e-81  2.47435830e-81  2.47435830e-81  2.47435830e-81
 -1.47546913e-16  2.00000000e+00  5.89378400e-81  2.47435830e-81
 -2.00000000e+00  3.00000000e+00  5.89378400e-81  3.00000000e+00],
[ 0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00 -3.00000000e+00 -2.00000000e+00  0.00000000e+00
  0.00000000e+00  0.00000000e+00  1.00000000e+00  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  3.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  2.47435830e-81 -1.10000000e+01  2.50000000e+01  2.47435830e-81
 -1.30000000e+01 -1.00000000e+01  2.47435830e-81  2.47435830e-81
  4.97776061e-51  2.47435830e-81  2.00000000e+00  2.00000000e+00
  2.47435830e-81  2.47435830e-81  2.47435830e-81  2.47435830e-81
 -3.67465404e-16  6.00000000e+00  5.89378400e-81  2.47435830e-81
 -3.00000000e+00  5.89378400e-81  3.00000000e+00  2.47435830e-81],
[ 0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  5.00000000e-01 -3.50000000e+00  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  1.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
 -5.00000000e-01  0.00000000e+00  0.00000000e+00  0.00000000e+00
  2.47435830e-81 -1.00000000e+00  7.00000000e+00  2.47435830e-81
 -5.50000000e+00 -2.00000000e+00  2.47435830e-81  2.47435830e-81
  2.00000000e+00  2.00000000e+00  2.47435830e-81  2.47435830e-81
  2.47435830e-81  2.47435830e-81  2.47435830e-81  2.47435830e-81
 -1.51927919e-17 -1.00000000e+00  5.89378400e-81  2.47435830e-81
  1.00000000e+00  5.89378400e-81  5.89378400e-81  2.47435830e-81],
[ 0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00 -5.00000000e-01 -5.00000000e-01  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  1.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  5.00000000e-01  0.00000000e+00  0.00000000e+00  0.00000000e+00
  2.47435830e-81 -3.00000000e+00  7.00000000e+00  2.47435830e-81
 -2.50000000e+00 -6.00000000e+00  2.47435830e-81  2.47435830e-81
  1.23803038e-53  2.47435830e-81  2.00000000e+00  2.00000000e+00
  2.47435830e-81  2.47435830e-81  2.47435830e-81  2.47435830e-81
 -1.83278039e-17  1.00000000e+00  5.89378400e-81  2.47435830e-81
 -1.00000000e+00  5.89378400e-81  5.89378400e-81  2.47435830e-81],
[ 0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  2.50000000e+00 -1.65000000e+01  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  1.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
 -2.50000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  2.47435830e-81  2.00000000e+00  1.70000000e+01  2.47435830e-81
 -1.50000000e+00 -8.00000000e+00  2.47435830e-81  2.47435830e-81
  4.28899406e-51  2.47435830e-81  2.47435830e-81  2.47435830e-81
  2.47435830e-81  2.47435830e-81  2.47435830e-81  2.47435830e-81
  3.00000000e+00 -5.00000000e+00  3.00000000e+00  2.47435830e-81
  5.00000000e+00  5.89378400e-81  5.89378400e-81  2.47435830e-81],
[ 0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  5.00000000e-01 -4.50000000e+00  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  1.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
 -5.00000000e-01  0.00000000e+00  0.00000000e+00  0.00000000e+00
  2.47435830e-81 -8.00000000e+00  1.70000000e+01  2.47435830e-81
 -7.50000000e+00 -4.00000000e+00  2.47435830e-81  2.47435830e-81
  3.66128268e-53  2.47435830e-81  2.47435830e-81  2.47435830e-81
  2.47435830e-81  2.47435830e-81  2.47435830e-81  2.47435830e-81
 -3.13181849e-17  2.00000000e+00  5.89378400e-81  3.00000000e+00
  1.00000000e+00  5.89378400e-81  5.89378400e-81  2.47435830e-81],
[ 0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00 -5.00000000e-01 -1.50000000e+00  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  1.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  5.00000000e-01  0.00000000e+00  0.00000000e+00  0.00000000e+00
  2.47435830e-81 -1.00000000e+01  1.70000000e+01  2.47435830e-81
 -4.50000000e+00 -8.00000000e+00  2.47435830e-81  2.47435830e-81
  1.14811193e-52  2.47435830e-81  2.47435830e-81  2.47435830e-81
  2.47435830e-81  2.47435830e-81  2.47435830e-81  2.47435830e-81
 -5.57747423e-17  1.00000000e+00  5.89378400e-81  2.47435830e-81
 -1.00000000e+00  3.00000000e+00  5.89378400e-81  3.00000000e+00],
[ 0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00 -2.50000000e+00 -1.50000000e+00  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  1.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  2.50000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  2.47435830e-81 -8.00000000e+00  1.70000000e+01  2.47435830e-81
 -1.05000000e+01 -4.00000000e+00  2.47435830e-81  2.47435830e-81
  1.51430035e-51  2.47435830e-81  2.47435830e-81  2.47435830e-81
  2.47435830e-81  2.47435830e-81  2.47435830e-81  2.47435830e-81
 -2.02648321e-16  5.00000000e+00  5.89378400e-81  2.47435830e-81
 -2.00000000e+00  5.89378400e-81  3.00000000e+00  2.47435830e-81],
[ 0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  2.10000000e+01 -1.78000000e+02  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  1.00000000e+00  0.00000000e+00  0.00000000e+00
 -1.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  1.20000000e+02 -2.59000000e+02  4.80000000e+02  2.50000000e+01
 -1.53000000e+02 -1.46000000e+02  2.47435830e-81  2.47435830e-81
  5.60397771e-47  2.47435830e-81  2.47435830e-81  2.47435830e-81
  2.00000000e+00  2.00000000e+00  2.47435830e-81  2.47435830e-81
  4.00000000e+01  1.00000000e+00  5.89378400e-81  3.00000000e+00
  4.20000000e+01  5.89378400e-81  5.89378400e-81  2.47435830e-81],
[ 0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  4.70000000e+01 -3.94000000e+02  0.00000000e+00
  0.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  0.00000000e+00  1.00000000e+00  0.00000000e+00  0.00000000e+00
 -3.00000000e+00  0.00000000e+00  0.00000000e+00  0.00000000e+00
  2.64000000e+02 -5.49000000e+02  1.05600000e+03  2.50000000e+01
 -3.39000000e+02 -3.18000000e+02  2.40000000e+01  2.47435830e-81
  1.35090793e-45  2.47435830e-81  2.47435830e-81  2.47435830e-81
  2.00000000e+00  2.00000000e+00  2.47435830e-81  2.47435830e-81
  9.10000000e+01 -6.00000000e+00  3.00000000e+00  2.47435830e-81
  9.40000000e+01  5.89378400e-81  5.89378400e-81  2.47435830e-81]]

